Rheological regimes in agitated granular media under shear

Agitated granular media have a rich rheology: they exhibit Newtonian behavior at low shear rate and density, develop a yield stress at high density, and cross over to Bagnoldian shear thickening when sheared rapidly -- making them challenging to encompass in one theoretical framework. We measure the rheology of air-fluidized glass particles, spanning five orders of magnitude in shear rate. By comparing fluidization-induced to Brownian agitation, we show that all rheological regimes can be delineated by two dimensionless numbers -- the Peclet number, $\Pe$, and the ratio of shear-to-fluidization power, $\Pi$ -- and propose a constitutive relation that captures all flow behaviors, qualitatively and quantitatively, in one unified framework.

==> Olfa_data/Q2.3_1.csv <==
n_up,M_up,stdM_up,n_down,M_down,stdM_down
0.010235,10.40454155,2.258256097,0.010227,8.271733422,1.839276576
0.0503895,33.93720932,5.969168302,0.05046,28.15433298,5.059905912
0.1004,52.18256381,8.816783581,0.10053,45.50371373,9.001045168
1.0011,133.9910514,7.890828745,1.0013,125.3272902,10.92707998
10,170.7999945,6.750056386,10,171.2799945,7.610694772
100,207.7340819,9.908199039,100,206.2223445,8.217173299
200,391.7797991,12.2754929,200,390.5384879,11.57360917
300,675.3428214,23.98210624,300,674.876693,22.4937362
399.73,998.2587512,35.76959265,399.73,1013.192587,34.83537137
499.81,1543.841639,57.75878664,499.8,1559.102288,57.26894189
600,2266.011187,84.17442396,600,2294.34392,85.02053804
699.32,3144.036448,113.2739946,699.31,3160.271617,114.2980401
800.33,4116.453752,117.0817279,800.32,4119.262608,120.286016


==> Olfa_data/Q2.5_7.csv <==
n_up,M_up,stdM_up,n_down,M_down,stdM_down
0.10022,2.924938254,1.311191543,0.10017,2.327382315,1.283975765
1.0011,19.8613269,1.557894182,1.0011,18.17019725,1.498170353
10,99.47573243,6.924646269,20,111.3348521,10.30489054
20,126.9849484,14.51883677,40,143.1008374,10.21385941
40,144.6534023,12.67147458,80,177.7761347,5.612164891
80,182.5709246,9.298883102,100,198.1203035,10.6590594
100,203.3621145,10.81993088,300,581.9809039,28.40994686
200,355.731015,13.27852127,399.73,868.2375963,38.98948053
300,578.7074076,27.55920129,499.81,1216.018272,59.18120517
399.72,866.3423357,39.37751909,600,1746.718584,86.49519238
499.81,1214.903936,53.91896893,699.33,2480.982515,124.8776755
600,1749.091905,83.20695565,800.32,3238.843536,162.6327173
699.32,2472.289547,124.9539743
800.32,3232.085267,151.7340162


==> Olfa_data/Q2_2.csv <==
n_up,M_up,stdM_up,n_down,M_down,stdM_down
0.0058804,70.90429633,24.92128959,0.050151,156.2752943,24.70587928
0.010773,57.31623473,13.44069141,0.10014,247.486448,24.28780735
0.050157,179.7225829,19.63508381,1.0005,242.7115445,15.38494587
0.10015,211.1566737,18.46287032,10,246.3712433,43.64596196
1.0006,211.4729745,9.961718904,20,232.2073338,34.98430259
10,206.7987951,44.67452965,100,236.0866739,17.43895935
20,225.0013832,50.01150309,200,429.7328335,11.67867743
40,225.9384546,36.48920971,300,778.242521,20.30748722
80,208.4465324,16.08974171,399.72,1190.807568,42.91352062
100,236.3176624,17.25492435,499.8,1781.27904,66.94757108
200,429.9452312,11.31954103,600,2496.245787,93.85122103
300,789.0698817,22.14264404,699.32,3325.336208,136.9524637
399.73,1194.623614,43.13410253,800.32,4250.081167,183.7592832
499.81,1762.332781,65.24487572
600,2469.150938,96.98641289
699.32,3309.478316,132.8898021
800.32,4237.213577,184.5504688

==> Olfa_data/Q3.5_1.csv <==
n_up,M_up,stdM_up,n_down,M_down,stdM_down
1.0003,4.245437996,1.418644169,1.0003,4.1047568,1.40748419
10,46.80646015,5.554303676,9.99995,46.55396545,5.669006578
100,202.0126569,11.31343775,100,201.4836007,10.60723437
200,379.2449211,17.48186001,200,382.3376524,17.29782498
300,637.6722951,37.7099632,300,645.3885688,37.4728736
399.73,966.7968832,49.68544515,399.72,986.3596697,50.68440604
499.81,1370.868675,68.18806324,600,1917.834239,81.09001338
599.99,1884.691896,81.87967697,700.67,2846.942299,122.9034075
700.68,2804.301091,120.6954117,800.33,3977.3659,146.3012338
800.33,3954.797799,153.4681508


==> Olfa_data/Q3_1.csv <==
n_up,M_up,stdM_up,n_down,M_down,stdM_down
1.0006,8.433619413,1.141314358,0.10003,0.572826632,1.106763895
9.9999,67.82599406,6.00144558,1.0005,9.098940643,1.382688229
100,213.9212078,7.989623236,10,70.36046628,5.671616073
200,397.4709003,12.38004579,100,211.7686759,7.294951082
300,668.2658739,28.1817553,200,398.9632999,12.46085893
399.45,1016.7739,44.44939318,300,670.3673752,27.65195948
499.81,1469.53314,61.03702542,399.73,1017.002042,43.61431086
600,2203.982932,88.15542824,499.81,1479.707276,56.35337214
700.66,3133.0047,115.8206143,600,2208.223261,94.4833088
800.33,4218.439037,126.2444713,700.665,3142.563598,118.4517462
800.32,4224.184576,129.4020039


==> Olfa_data/Q4_1.csv <==
n_up,M_up,stdM_up,n_down,M_down,stdM_down
0.050046,0.848339333,1.029212698,0.050044,1.041350336,1.119524104
0.10006,1.246098469,1.478070501,0.10005,1.278603363,1.518812319
1.0004,6.78776699,1.503518981,1.0004,6.656405104,1.474775503
10,54.9413904,6.651324419,10,53.01239175,6.340223415
100,224.7196111,16.30828702,100,218.9059594,15.7861166
200,381.2147921,20.03533264,200,381.4042,19.92622199
300,611.7209075,34.9379326,300,614.3941601,36.36656183
399.45,913.5993445,50.41560931,399.72,920.2789359,51.17433043
499.65,1257.644334,66.91309662,600,1666.81311,82.94594184
600,1649.268871,87.70774625,700.71,2335.283171,199.7412223
700.71,2320.871957,201.8479335,800.33,3317.635331,133.9479671
800.33,3303.180802,148.0841617,,,


==> Olfa_data/Q4_2.csv <==
n_up,M_up,stdM_up,n_down,M_down,stdM_down
1.0002,3.658966767,1.583781267,399.72,958.4689491,55.61081233
10,43.57851548,6.377642744,499.81,1348.096179,69.83017099
20,79.17798843,7.296042877,600,1840.293556,88.99200824
40,124.5728429,9.479277035,700,2639.301613,144.1396294
80,176.4866299,10.70915004,800.31,3728.647033,166.2634423
100,200.5820701,13.74811157,,,
200,368.4336528,19.49171019,,,
300,614.4728439,41.3091166,,,
399.72,947.6407562,56.12326622,,,
499.65,1334.282996,64.72204463,,,
600,1816.671258,89.135823,,,
699.34,2611.279719,141.0363877,,,
800.32,3712.333833,159.8085569,,,


==> Olfa_data/Q5_1.csv <==
n_up,M_up,stdM_up,n_down,M_down,stdM_down
1.0003,3.979555523,2.271717059,1.0002,3.619654223,2.108169221
10,42.77114495,7.337732723,10,41.61858625,7.435998612
100,233.7166025,21.36449681,100,229.9383001,20.06836171
200,402.4754903,27.86710742,200,398.9492331,26.12187531
300,646.8058569,58.58970648,300,647.7910365,56.8651176
399.73,981.9989911,79.84928444,399.45,984.8968382,80.08889983
499.81,1354.514291,84.26437392,599.99,1802.400266,96.35160012
600,1801.17564,97.06477361,700.7,2439.857959,148.9827234
700.7,2424.549503,150.2850714,800.32,3574.660463,155.6848476
800.32,3561.245727,152.0672601


==> Olfa_data_divided/Q2.3_1-down.csv <==
n_down,M_down,stdM_down
0.010227,8.271733422,1.839276576
0.05046,28.15433298,5.059905912
0.10053,45.50371373,9.001045168
1.0013,125.3272902,10.92707998
10,171.2799945,7.610694772
100,206.2223445,8.217173299
200,390.5384879,11.57360917
300,674.876693,22.4937362
399.73,1013.192587,34.83537137
499.8,1559.102288,57.26894189
600,2294.34392,85.02053804
699.31,3160.271617,114.2980401
800.32,4119.262608,120.286016

==> Olfa_data_divided/Q2.3_1-up.csv <==
n_up,M_up,stdM_up
0.010235,10.40454155,2.258256097
0.0503895,33.93720932,5.969168302
0.1004,52.18256381,8.816783581
1.0011,133.9910514,7.890828745
10,170.7999945,6.750056386
100,207.7340819,9.908199039
200,391.7797991,12.2754929
300,675.3428214,23.98210624
399.73,998.2587512,35.76959265
499.81,1543.841639,57.75878664
600,2266.011187,84.17442396
699.32,3144.036448,113.2739946
800.33,4116.453752,117.0817279


==> Olfa_data_divided/Q2.5_7-down.csv <==
n_down,M_down,stdM_down
0.10017,2.327382315,1.283975765
1.0011,18.17019725,1.498170353
20,111.3348521,10.30489054
40,143.1008374,10.21385941
80,177.7761347,5.612164891
100,198.1203035,10.6590594
300,581.9809039,28.40994686
399.73,868.2375963,38.98948053
499.81,1216.018272,59.18120517
600,1746.718584,86.49519238
699.33,2480.982515,124.8776755
800.32,3238.843536,162.6327173

==> Olfa_data_divided/Q2.5_7-up.csv <==
n_up,M_up,stdM_up
0.10022,2.924938254,1.311191543
1.0011,19.8613269,1.557894182
10,99.47573243,6.924646269
20,126.9849484,14.51883677
40,144.6534023,12.67147458
80,182.5709246,9.298883102
100,203.3621145,10.81993088
200,355.731015,13.27852127
300,578.7074076,27.55920129
399.72,866.3423357,39.37751909
499.81,1214.903936,53.91896893
600,1749.091905,83.20695565
699.32,2472.289547,124.9539743
800.32,3232.085267,151.7340162

==> Olfa_data_divided/Q2_2-down.csv <==
n_down,M_down,stdM_down
0.050151,156.2752943,24.70587928
0.10014,247.486448,24.28780735
1.0005,242.7115445,15.38494587
10,246.3712433,43.64596196
20,232.2073338,34.98430259
100,236.0866739,17.43895935
200,429.7328335,11.67867743
300,778.242521,20.30748722
399.72,1190.807568,42.91352062
499.8,1781.27904,66.94757108
600,2496.245787,93.85122103
699.32,3325.336208,136.9524637
800.32,4250.081167,183.7592832


==> Olfa_data_divided/Q2_2-up.csv <==
n_up,M_up,stdM_up
0.0058804,70.90429633,24.92128959
0.010773,57.31623473,13.44069141
0.050157,179.7225829,19.63508381
0.10015,211.1566737,18.46287032
1.0006,211.4729745,9.961718904
10,206.7987951,44.67452965
20,225.0013832,50.01150309
40,225.9384546,36.48920971
80,208.4465324,16.08974171
100,236.3176624,17.25492435
200,429.9452312,11.31954103
300,789.0698817,22.14264404
399.73,1194.623614,43.13410253
499.81,1762.332781,65.24487572
600,2469.150938,96.98641289
699.32,3309.478316,132.8898021
800.32,4237.213577,184.5504688


==> Olfa_data_divided/Q3.5_1-down.csv <==
n_down,M_down,stdM_down
1.0003,4.1047568,1.40748419
9.99995,46.55396545,5.669006578
100,201.4836007,10.60723437
200,382.3376524,17.29782498
300,645.3885688,37.4728736
399.72,986.3596697,50.68440604
600,1917.834239,81.09001338
700.67,2846.942299,122.9034075
800.33,3977.3659,146.3012338

==> Olfa_data_divided/Q3.5_1-up.csv <==
n_up,M_up,stdM_up
1.0003,4.245437996,1.418644169
10,46.80646015,5.554303676
100,202.0126569,11.31343775
200,379.2449211,17.48186001
300,637.6722951,37.7099632
399.73,966.7968832,49.68544515
499.81,1370.868675,68.18806324
599.99,1884.691896,81.87967697
700.68,2804.301091,120.6954117
800.33,3954.797799,153.4681508

==> Olfa_data_divided/Q3_1-down.csv <==
n_down,M_down,stdM_down
0.10003,0.572826632,1.106763895
1.0005,9.098940643,1.382688229
10,70.36046628,5.671616073
100,211.7686759,7.294951082
200,398.9632999,12.46085893
300,670.3673752,27.65195948
399.73,1017.002042,43.61431086
499.81,1479.707276,56.35337214
600,2208.223261,94.4833088
700.665,3142.563598,118.4517462

==> Olfa_data_divided/Q3_1-up.csv <==
n_up,M_up,stdM_up
1.0006,8.433619413,1.141314358
9.9999,67.82599406,6.00144558
100,213.9212078,7.989623236
200,397.4709003,12.38004579
300,668.2658739,28.1817553
399.45,1016.7739,44.44939318
499.81,1469.53314,61.03702542
600,2203.982932,88.15542824
700.66,3133.0047,115.8206143
800.33,4218.439037,126.2444713
800.32,4224.184576,129.4020039

==> Olfa_data_divided/Q4_1-down.csv <==
n_down,M_down,stdM_down
0.050044,1.041350336,1.119524104
0.10005,1.278603363,1.518812319
1.0004,6.656405104,1.474775503
10,53.01239175,6.340223415
100,218.9059594,15.7861166
200,381.4042,19.92622199
300,614.3941601,36.36656183
399.72,920.2789359,51.17433043
600,1666.81311,82.94594184
700.71,2335.283171,199.7412223
800.33,3317.635331,133.9479671

==> Olfa_data_divided/Q4_1-up.csv <==
n_up,M_up,stdM_up
0.050046,0.848339333,1.029212698
0.10006,1.246098469,1.478070501
1.0004,6.78776699,1.503518981
10,54.9413904,6.651324419
100,224.7196111,16.30828702
200,381.2147921,20.03533264
300,611.7209075,34.9379326
399.45,913.5993445,50.41560931
499.65,1257.644334,66.91309662
600,1649.268871,87.70774625
700.71,2320.871957,201.8479335
800.33,3303.180802,148.0841617

==> Olfa_data_divided/Q4_2-down.csv <==
n_down,M_down,stdM_down
399.72,958.4689491,55.61081233
499.81,1348.096179,69.83017099
600,1840.293556,88.99200824
700,2639.301613,144.1396294
800.31,3728.647033,166.2634423

==> Olfa_data_divided/Q4_2-up.csv <==
n_up,M_up,stdM_up
1.0002,3.658966767,1.583781267
10,43.57851548,6.377642744
20,79.17798843,7.296042877
40,124.5728429,9.479277035
80,176.4866299,10.70915004
100,200.5820701,13.74811157
200,368.4336528,19.49171019
300,614.4728439,41.3091166
399.72,947.6407562,56.12326622
499.65,1334.282996,64.72204463
600,1816.671258,89.135823
699.34,2611.279719,141.0363877
800.32,3712.333833,159.8085569

==> Olfa_data_divided/Q5_1-down.csv <==
n_down,M_down,stdM_down
1.0002,3.619654223,2.108169221
10,41.61858625,7.435998612
100,229.9383001,20.06836171
200,398.9492331,26.12187531
300,647.7910365,56.8651176
399.45,984.8968382,80.08889983
599.99,1802.400266,96.35160012
700.7,2439.857959,148.9827234
800.32,3574.660463,155.6848476

==> Olfa_data_divided/Q5_1-up.csv <==
n_up,M_up,stdM_up
1.0003,3.979555523,2.271717059
10,42.77114495,7.337732723
100,233.7166025,21.36449681
200,402.4754903,27.86710742
300,646.8058569,58.58970648
399.73,981.9989911,79.84928444
499.81,1354.514291,84.26437392
600,1801.17564,97.06477361
700.7,2424.549503,150.2850714
800.32,3561.245727,152.0672601


==> Olfa_data_divided/calcQ2.3_1.txt <==
# n,phi,shearrate_pers,stress_Pa
-0.258286,0.592906,0.002785,0.302620
-0.340396,0.592906,0.013713,0.987075
-0.425269,0.592906,0.027322,1.517747
-0.742177,0.592906,0.272432,3.897174
-0.904756,0.592906,2.721331,4.967775
0.395270,0.592906,27.213313,6.042015
0.482970,0.592906,40.275218,11.395046
0.353879,0.592906,60.412827,19.642571
0.693227,0.592906,80.496064,29.034688
1.033371,0.592906,100.649783,44.903148
1.120819,0.592906,120.825653,65.907690
1.063229,0.592906,140.826327,91.445348
0.997429,0.592906,161.167325,119.728429


==> Olfa_data_divided/calcQ2.5_7.txt <==
# n,phi,shearrate_pers,stress_Pa
-0.167711,0.589554,0.027273,0.085073
-0.233834,0.589554,0.272432,0.577673
-0.567256,0.589554,2.721331,2.893285
-0.729908,0.589554,5.442663,3.693400
-0.738100,0.589554,10.885325,4.207292
-0.552592,0.589554,21.770651,5.310136
-0.174599,0.589554,27.213313,5.914855
0.315178,0.589554,40.275218,10.346555
0.320662,0.589554,60.412827,16.831898
0.466237,0.589554,80.494050,25.197855
0.778091,0.589554,100.649783,35.335886
1.138518,0.589554,120.825653,50.872921
1.114149,0.589554,140.826327,71.907365
0.986482,0.589554,161.165312,94.006277


==> Olfa_data_divided/calcQ2_2.txt <==
# n,phi,shearrate_pers,stress_Pa
-1.351405,0.598568,0.001600,2.062275
-1.042300,0.598568,0.002932,1.667062
-0.608759,0.598568,0.013649,5.227291
-0.820608,0.598568,0.027254,6.141562
-1.004529,0.598568,0.272296,6.150762
-0.908707,0.598568,2.721331,6.014812
-0.936149,0.598568,5.442663,6.544240
-1.055128,0.598568,10.885325,6.571495
-0.602877,0.598568,21.770651,6.062737
-0.087850,0.598568,27.213313,6.873378
0.512321,0.598568,40.275218,12.505100
0.466786,0.598568,60.412827,22.950360
0.610939,0.598568,80.496064,34.746026
0.798270,0.598568,100.649783,51.258036
0.881959,0.598568,120.825653,71.816078
0.869472,0.598568,140.826327,96.257279
0.831797,0.598568,161.165312,123.240769


==> Olfa_data_divided/calcQ3.5_1.txt <==
# n,phi,shearrate_pers,stress_Pa
0.042519,0.576218,0.272215,0.123480
-0.161191,0.576218,2.721331,1.361381
0.465292,0.576218,27.213313,5.875605
0.446857,0.576218,40.275218,11.030465
0.380210,0.576218,60.412827,18.546911
0.513484,0.576218,80.496064,28.119609
0.661683,0.576218,100.649783,39.872172
1.185380,0.576218,120.823640,54.816892
1.574327,0.576218,141.100198,81.564032
1.585303,0.576218,161.167325,115.026612


==> Olfa_data_divided/calcQ3_1.txt <==
# n,phi,shearrate_pers,stress_Pa
-0.094378,0.582290,0.272296,0.245295
-0.297734,0.582290,2.721304,1.972742
0.422941,0.582290,27.213313,6.221970
0.433355,0.582290,40.275218,11.560574
0.389558,0.582290,60.412827,19.436736
0.565369,0.582290,80.439679,29.573208
0.960150,0.582290,100.649783,42.741861
1.245181,0.582290,120.825653,64.103578
1.251029,0.582290,141.096171,91.124486
#-109.941019,0.582290,161.167325,122.694705
#-109.930575,0.582290,161.165312,122.861816


==> Olfa_data_divided/calcQ5_1.txt <==
# n,phi,shearrate_pers,stress_Pa
0.031451,0.562411,0.272215,0.115747
-0.115496,0.562411,2.721331,1.244013
0.292031,0.562411,27.213313,6.797725
0.280063,0.562411,40.275218,11.706134
0.336791,0.562411,60.412827,18.812564
0.446127,0.562411,80.496064,28.561768
0.505675,0.562411,100.649783,39.396499
0.752256,0.562411,120.825653,52.387794
1.441559,0.562411,141.104226,70.518830
1.892195,0.562411,161.165312,103.580018

